H-band light curves of Milky Way Cepheids via Difference Imaging

We present H-band light curves of Milky Way Classical Cepheids observed as part of the DEHVILS survey with the Wide-Field Infrared Camera on the United Kingdom InfraRed Telescope. Due to the crowded nature of these fields caused by defocusing the Camera, we performed difference-imaging photometry by modifying a pipeline originally developed to analyze images from the Transiting Exoplanet Survey Satellite. We achieved a photometric precision in line with expectations from photon statistics, reaching 0.01 mag for 8 <= H <= 11 mag. We used the resulting Cepheid light curves to derive corrections to "mean light" for random-phase Hubble Space Telescope observations in F160W. We find good agreement with previous phase corrections based on VI light curves from the literature, with a mean difference of -1 +/- 6 millimag.

==> konchady_MRTable3.txt <==
Title: H-Band MW Cepheid Light Curves via Difference Imaging Analysis
Authors: Konchady, T, Oelkers, R.J., Jones, D.O., Yuan, W., Macri, L.M.,
         Peterson, E.R., Riess, A.G.
Table: Cepheid photometry
================================================================================
Byte-by-byte Description of file: konchady_MRTable_3.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---    ID         Cepheid ID
  10- 18 F9.4   day    MJD        Modified Julian Date of observation (1)
  20- 24 F5.3   ---    Phase      Phase of observation (2)
  26- 30 F5.3   mag    H mag      H-band magnitude (3)
--------------------------------------------------------------------------------
Note (1): Julian Date - 2 450 000.5
Note (2): Based on the periods listed in Table 1
Note (3): DIA magnitude + mean 2MASS magnitude from Table 1; statistical
          uncertainty of 0.027 mag for all lines (see Section 3.3)
--------------------------------------------------------------------------------
AP Sgr    8985.4918 0.529 5.024
AP Sgr    8985.4978 0.531 5.019
AP Sgr    8987.4525 0.917 5.090
AP Sgr    8987.4535 0.917 5.081
AP Sgr    8989.5118 0.324 4.942
AP Sgr    8989.5128 0.324 4.958
AP Sgr    8991.4788 0.713 5.131
AP Sgr    8991.4796 0.713 5.151
AP Sgr    8994.4853 0.307 4.943
AP Sgr    8994.4861 0.308 4.953
AP Sgr    9003.4870 0.087 4.946
AP Sgr    9003.4878 0.087 4.947
AP Sgr    9005.4106 0.468 4.985
AP Sgr    9005.4114 0.468 4.993
AP Sgr    9008.4852 0.075 4.978
AP Sgr    9008.4860 0.076 4.934
AP Sgr    9010.4345 0.461 4.971
AP Sgr    9010.4353 0.461 4.980
AP Sgr    9012.4559 0.861 5.129
AP Sgr    9012.4567 0.861 5.162
AP Sgr    9014.4878 0.262 4.945
AP Sgr    9014.4886 0.262 4.936
AP Sgr    9018.5542 0.066 5.026
AP Sgr    9018.5551 0.066 5.034
AP Sgr    9025.3964 0.419 4.963
AP Sgr    9027.4546 0.826 5.166
AP Sgr    9027.4555 0.826 5.180
AP Sgr    9029.3637 0.203 4.948
AP Sgr    9029.3645 0.203 4.950
BF Oph    8985.4344 0.197 5.228
BF Oph    8987.4142 0.683 5.379
BF Oph    8987.4150 0.684 5.370
BF Oph    8989.4809 0.192 5.197
BF Oph    8989.4827 0.192 5.200
BF Oph    8991.4752 0.682 5.441
BF Oph    8991.4761 0.682 5.374
BF Oph    9003.4846 0.634 5.380
BF Oph    9003.4854 0.634 5.340
BF Oph    9008.4826 0.863 5.336
BF Oph    9008.4835 0.863 5.340
BF Oph    9010.4323 0.342 5.276
BF Oph    9010.4331 0.343 5.237
BF Oph    9012.4534 0.839 5.422
BF Oph    9012.4542 0.839 5.365
BF Oph    9014.4854 0.339 5.282
BF Oph    9014.4863 0.339 5.222
BF Oph    9025.3988 0.022 5.217
BF Oph    9025.3996 0.022 5.215
BF Oph    9027.4567 0.528 5.297
BF Oph    9027.4575 0.528 5.278
BF Oph    9029.3610 0.996 5.237
BF Oph    9029.3621 0.996 5.232
RV Sco    8985.4264 0.516 4.858
RV Sco    8985.4311 0.517 4.827
RV Sco    8987.4163 0.845 4.949
RV Sco    8987.4172 0.845 4.940
RV Sco    8989.4766 0.184 4.754
RV Sco    8991.4731 0.514 4.827
RV Sco    8991.4739 0.514 4.811
RV Sco    8994.4507 0.005 4.794
RV Sco    8994.4516 0.005 4.802
RV Sco    9003.4822 0.495 4.817
RV Sco    9003.4830 0.495 4.794
RV Sco    9010.4304 0.641 4.914
RV Sco    9010.4312 0.642 4.886
RV Sco    9012.4506 0.975 4.854
RV Sco    9012.4514 0.975 4.804
RV Sco    9014.4832 0.310 4.752
RV Sco    9014.4841 0.310 4.755
RV Sco    9025.3944 0.110 4.778
RV Sco    9025.3952 0.110 4.768
RV Sco    9028.3677 0.601 4.890
RV Sco    9028.3685 0.601 4.876
RX Cam    9062.5855 0.665 4.941
RX Cam    9062.5864 0.665 4.967
RX Cam    9064.6361 0.924 4.874
RX Cam    9064.6369 0.924 4.896
RX Cam    9073.6074 0.058 4.815
RX Cam    9073.6082 0.058 4.877
RX Cam    9075.5526 0.303 4.768
RX Cam    9075.5535 0.304 4.759
RX Cam    9101.6286 0.599 4.919
RX Cam    9101.6294 0.599 4.929
RX Cam    9104.6268 0.978 4.825
RX Cam    9104.6276 0.978 4.875
RX Cam    9107.5893 0.352 4.834
RX Cam    9107.5901 0.353 4.853
RX Cam    9109.5204 0.597 4.904
RX Cam    9109.5216 0.597 4.866
RX Cam    9112.6027 0.986 4.826
RX Cam    9112.6036 0.986 4.834
RX Cam    9115.5516 0.359 4.729
RX Cam    9115.5526 0.359 4.862
RX Cam    9117.5566 0.612 4.877
RX Cam    9117.5574 0.612 4.928
RX Cam    9119.5352 0.862 4.957
RX Cam    9119.5361 0.862 4.947
RX Cam    9121.5263 0.114 4.805
RX Cam    9121.5271 0.114 4.896
RX Cam    9125.4832 0.614 4.846
RX Cam    9125.4841 0.614 4.831
RX Cam    9128.6297 0.012 4.804
RX Cam    9128.6305 0.012 4.870
RX Cam    9131.5459 0.380 4.835
RX Cam    9131.5467 0.380 4.883
RX Cam    9134.5179 0.756 4.975
RX Cam    9134.5187 0.756 4.967
RX Cam    9141.4003 0.626 4.892
RX Cam    9141.4013 0.626 4.861
RX Cam    9144.4167 0.007 4.787
RX Cam    9144.4176 0.007 4.848
RX Cam    9153.4228 0.145 4.785
RX Cam    9153.4244 0.145 4.812
SS Sct    9038.4188 0.805 6.023
SS Sct    9038.4197 0.806 6.008
SS Sct    9040.3778 0.339 5.847
SS Sct    9040.3786 0.339 5.840
SS Sct    9044.5041 0.463 5.892
SS Sct    9044.5053 0.463 5.875
SS Sct    9047.5184 0.284 5.854
SS Sct    9047.5193 0.284 5.854
SS Sct    9054.4150 0.162 5.839
SS Sct    9054.4182 0.163 5.832
SS Sct    9058.2555 0.208 5.846
SS Sct    9058.2563 0.209 5.830
SS Sct    9060.2366 0.748 6.016
SS Sct    9060.2374 0.748 6.005
SS Sct    9064.2795 0.849 6.006
SS Sct    9064.2803 0.850 5.994
SS Sct    9067.3441 0.684 5.954
SS Sct    9067.3449 0.684 5.950
SS Sct    9067.3460 0.685 5.959
SS Sct    9067.3469 0.685 5.954
SS Sct    9071.3580 0.777 5.997
SS Sct    9071.3589 0.778 5.991
SS Sct    9073.2440 0.291 5.855
SS Sct    9075.2454 0.836 5.999
SS Sct    9075.2462 0.837 5.989
SS Sct    9101.3020 0.934 5.946
SS Sct    9101.3028 0.934 5.938
SS Sct    9105.2155 0.000 5.878
SS Sct    9105.2163 0.000 5.879
SS Sct    9107.2152 0.544 5.915
SS Sct    9107.2160 0.544 5.910
SS Sct    9109.2539 0.100 5.852
SS Sct    9109.2547 0.100 5.837
SS Sct    9113.2593 0.191 5.861
SS Sct    9113.2604 0.191 5.828
SS Sct    9115.3531 0.761 5.997
SS Sct    9115.3548 0.761 5.995
SS Sct    9118.2069 0.538 5.923
SS Sct    9118.2077 0.538 5.902
SS Sct    9120.2077 0.083 5.864
SS Sct    9120.2088 0.083 5.840
TX Cyg    9038.4533 0.221 4.695
TX Cyg    9038.4541 0.221 4.801
TX Cyg    9040.4761 0.358 4.700
TX Cyg    9040.4769 0.358 4.811
TX Cyg    9042.5297 0.498 4.798
TX Cyg    9042.5306 0.498 4.900
TX Cyg    9044.5094 0.632 4.868
TX Cyg    9044.5102 0.632 4.875
TX Cyg    9047.5215 0.837 4.985
TX Cyg    9047.5224 0.837 4.949
TX Cyg    9054.4210 0.306 4.697
TX Cyg    9054.4218 0.306 4.818
TX Cyg    9058.4305 0.579 4.827
TX Cyg    9058.4313 0.579 4.855
TX Cyg    9060.3936 0.712 4.967
TX Cyg    9060.3944 0.712 5.000
TX Cyg    9062.5909 0.862 5.023
TX Cyg    9062.5918 0.862 5.021
TX Cyg    9064.4200 0.986 4.822
TX Cyg    9064.4208 0.986 4.875
TX Cyg    9067.3492 0.185 4.711
TX Cyg    9067.3500 0.185 4.703
TX Cyg    9071.4157 0.461 4.743
TX Cyg    9071.4165 0.462 4.827
TX Cyg    9073.2471 0.586 4.833
TX Cyg    9073.2480 0.586 4.920
TX Cyg    9075.2482 0.722 4.997
TX Cyg    9075.2490 0.722 4.968
TX Cyg    9101.3059 0.493 4.783
TX Cyg    9101.3067 0.493 4.904
TX Cyg    9103.2795 0.627 4.934
TX Cyg    9103.2804 0.628 4.963
TX Cyg    9105.3153 0.766 5.010
TX Cyg    9105.3162 0.766 5.009
TX Cyg    9107.2198 0.895 5.019
TX Cyg    9107.2206 0.895 5.014
TX Cyg    9109.2472 0.033 4.801
TX Cyg    9109.2481 0.033 4.829
TX Cyg    9109.2492 0.033 4.799
TX Cyg    9109.2500 0.033 4.821
TX Cyg    9113.2640 0.306 4.688
TX Cyg    9113.2653 0.306 4.726
V0386 Cyg 8985.6038 0.915 5.761
V0386 Cyg 8985.6054 0.915 5.743
V0386 Cyg 8989.6276 0.680 5.769
V0386 Cyg 8989.6285 0.680 5.755
V0386 Cyg 8991.6173 0.059 5.609
V0386 Cyg 8991.6182 0.059 5.576
V0386 Cyg 8994.6202 0.630 5.730
V0386 Cyg 8994.6210 0.630 5.729
V0386 Cyg 8999.6043 0.578 5.712
V0386 Cyg 8999.6051 0.578 5.707
V0386 Cyg 9003.6001 0.338 5.601
V0386 Cyg 9003.6010 0.338 5.589
V0386 Cyg 9005.5201 0.703 5.788
V0386 Cyg 9005.5209 0.703 5.781
V0386 Cyg 9007.5619 0.091 5.628
V0386 Cyg 9007.5627 0.092 5.609
V0386 Cyg 9010.5753 0.665 5.749
V0386 Cyg 9010.5765 0.665 5.750
V0386 Cyg 9012.5344 0.037 5.616
V0386 Cyg 9012.5352 0.037 5.587
V0386 Cyg 9014.4911 0.409 5.636
V0386 Cyg 9014.4919 0.409 5.613
V0386 Cyg 9017.6264 0.006 5.620
V0386 Cyg 9017.6273 0.006 5.614
V0386 Cyg 9020.5690 0.565 5.690
V0386 Cyg 9020.5698 0.566 5.685
V0386 Cyg 9027.5858 0.900 5.739
V0386 Cyg 9027.5867 0.900 5.739

